L$^3$-SVMs: Landmarks-based Linear Local Support Vectors Machines

For their ability to capture non-linearities in the data and to scale to large training sets, local Support Vector Machines (SVMs) have received a special attention during the past decade. In this paper, we introduce a new local SVM method, called L$^3$-SVMs, which clusters the input space, carries out dimensionality reduction by projecting the data on landmarks, and jointly learns a linear combination of local models. Simple and effective, our algorithm is also theoretically well-founded. Using the framework of Uniform Stability, we show that our SVM formulation comes with generalization guarantees on the true risk. The experiments based on the simplest configuration of our model (i.e. landmarks randomly selected, linear projection, linear kernel) show that L$^3$-SVMs is very competitive w.r.t. the state of the art and opens the door to new exciting lines of research.

==> mnist/pca-time.csv <==
L time
10  2.9141612053
50  4.5957362652
100 3.7146935463
200 5.6780033112
300 7.4954578876
400 10.2896733284
500 13.2826302052
600 17.4971673489
700 21.7151710987
784 24.4987909794

==> mnist/pca.csv <==
L accuracy
10  89.16
50  94.59
100 94.65
200 94.72
300 94.63
400 94.6
500 94.96
600 94.95
700 94.93
784 94.93

==> mnist/random-time.csv <==
L time
10  0.0196409225
50  0.0197665691
100 0.0199878216
200 0.0203847885
300 0.021045208
400 0.0215556622
500 0.0214104652
600 0.0223965645
700 0.0223662853
784 0.023342371

==> mnist/random.csv <==
L accuracy
10  77.57
50  93.13
100 94.6
200 94.53
300 94.84
400 94.49
500 94.73
600 94.78
700 94.79
784 94.82
